DeepABM: Scalable, efficient and differentiable agent-based simulations via graph neural networks

We introduce DeepABM, a framework for agent-based modeling that leverages geometric message passing of graph neural networks for simulating action and interactions over large agent populations. Using DeepABM allows scaling simulations to large agent populations in real-time and running them efficiently on GPU architectures. To demonstrate the effectiveness of DeepABM, we build DeepABM-COVID simulator to provide support for various non-pharmaceutical interventions (quarantine, exposure notification, vaccination, testing) for the COVID-19 pandemic, and can scale to populations of representative size in real-time on a GPU. Specifically, DeepABM-COVID can model 200 million interactions (over 100,000 agents across 180 time-steps) in 90 seconds, and is made available online to help researchers with modeling and analysis of various interventions. We explain various components of the framework and discuss results from one research study to evaluate the impact of delaying the second dose of the COVID-19 vaccine in collaboration with clinical and public health experts. While we simulate COVID-19 spread, the ideas introduced in the paper are generic and can be easily extend to other forms of agent-based simulations. Furthermore, while beyond scope of this document, DeepABM enables inverse agent-based simulations which can be used to learn physical parameters in the (micro) simulations using gradient-based optimization with large-scale real-world (macro) data. We are optimistic that the current work can have interesting implications for bringing ABM and AI communities closer.

==> outline.txt <==
Title: \textit{DeepABM-COVID} for Agent-based Simulations to Evaluate COVID-19 Interventions: The Case for Delaying Second Dose Vaccines

1. Introduction
    - DeepABM Framework {cs perspective}
    - DeepABM-COVID {header}
    - Delaying vaccination schedule {header}
3. DeepABM Framework
    - Math: Dec-POMDP. Assumption of permutation invariance within a tick
    - Implementing Network Structures with Message Passing
4. DeepABM-COVID
    - Features and Implementation
    - Agent State Space, Network Structure, Disease Evolution, Interventions
    - Performance Benchmarking
5. Case Study:
    - Public Health Impact of Delaying 2nd dose of the vaccine
    - Experiments and Results

a) Mesa -> Object Oriented Design. 
b) DeepABM -> Functional Design centered around the networks
    -> Representing Networks: pytorch geometric.
        {Message passing}
        -> Permutation Invariance over neighborhood.

==> readme.txt <==
WSC proceedings Latex style

The WSC proceedings style is usually adapted each year. Thus you have to make sure that you are using the style for the current year.


Please check the 

wscYYpaper.tex

(with YY the current year)

files for examples and further instructions.






The style comprises the following files which you should never change:

wscpaperproc.cls - the class file for a normal paper to appear in the proceedings
wscposterproc.cls - the class file for a poster abstract

wsc.sty - the general setup for the proceedings (page sizes, etc ...) is defined in there - is used in the class files
wscsetup.sty - the "branding" file which contains the year and editor information - is used in wsc.sty

wsc.bst - the bib entries formatting file


wscYYstyle.tex - a file containg the class and style files named above (YY the current year)
